Star burst in W49N presumably induced by cloud-cloud collision

We present high resolution observations of CS(J=1-0), H13CO+ (J=1-0), and SiO(v=0:J=1-0) lines, together with the 49GHz and 86GHz continuum emissions, toward W49N carried out with Nobeyama Millimeter Array. We identified 11 CS, 8 H13CO+, and 6 SiO clumps with radii of 0.1-0.5pc. The CS and H13CO+ clumps are mainly divided into two velocity components, one at 4kms-1 and the other at 12kms-1, while the SiO clumps have velocities between the two components. The SiO emission is distributed toward the UCHII ring, where the 4kms-1 component clumps of CS and H13CO+ also exist. The 12kms-1 component clumps of CS are detected at the east and west of the UCHII ring with an apparent hole toward the ring. The clump masses vary from 4.4x10^2 M_SUN to 4.9x10^4 M_SUN with the mean values of 0.94x10^4M_SUN, 0.88x10^4M_SUN, and 2.2x10^4M_SUN for the CS, H13CO+, and SiO clumps, respectively. The total masses derived from CS, H13CO+, and SiO clumps are 1.0x10^5M_SUN, 0.70x10^5M_SUN, and 1.3x10^5 M_SUN, respectively, which agree well with the corresponding virial masses of 0.71x10^5M_SUN, 1.3x10^5M_SUN, and 0.88x10^5M_SUN, respectively. The average molecular hydrogen densities of the clumps are 0.90x10^6 cm-3, 1.4x10^6cm-3, and 7.6x10^6 cm-3 for the CS, H13CO+ and SiO clumps, respectively. The density derived from the SiO clumps seems significantly higher than those from the others, probably because the SiO emission is produced in high density shocked regions. The free fall time scale of the clumps is estimated to be ~3x10^4 yr, which gives an accretion rate of 3x10-3-1M_SUN yr-1 onto a stellar core. The observed clumps are, if they are undergoing free fall, capable of producing dozens of massive stars in the next 10^5 yr. We propose a view that pre-existing two clouds collided with each other almost face-on to produce the observed clumps and triggered the burst of massive star formation in W49N.

==> 00Readme.txt <==
nohypertex
